Label Propagation for Deep Semi-supervised Learning

Semi-supervised learning is becoming increasingly important because it can combine data carefully labeled by humans with abundant unlabeled data to train deep neural networks. Classic methods on semi-supervised learning that have focused on transductive learning have not been fully exploited in the inductive framework followed by modern deep learning. The same holds for the manifold assumption---that similar examples should get the same prediction. In this work, we employ a transductive label propagation method that is based on the manifold assumption to make predictions on the entire dataset and use these predictions to generate pseudo-labels for the unlabeled data and train a deep neural network. At the core of the transductive method lies a nearest neighbor graph of the dataset that we create based on the embeddings of the same network.Therefore our learning process iterates between these two steps. We improve performance on several datasets especially in the few labels regime and show that our work is complementary to current state of the art.

==> fixing-cvpr-style.txt <==
Fixing CVPR style to work with `tikz` -- from https://gitlab.com/snippets/1761648

1. Remove the eso-pic.sty and cvpr_eso.sty files that are shipped with the style. They are not needed you will use the latest versions from your LaTeX installation.

2. In cvpr.sty, replace line 206
    \put(\LenToUnit{\dimexpr\textwidth\kern 30pt},\LenToUnit{-\cvprruleroffset}){%right ruler

by
    \put(\LenToUnit{\dimexpr\textwidth+30pt\relax},\LenToUnit{-\cvprruleroffset}){%right ruler

and line 212
    \put(\LenToUnit{\dimexpr\textwidth\kern-8pt},\LenToUnit{45pt}){\pid}

by
    \put(\LenToUnit{\dimexpr\textwidth-8pt\relax},\LenToUnit{45pt}){\pid}

Also, although this is minor, replace line 243
   \def\cf{\emph{c.f}\onedot} \def\Cf{\emph{C.f}\onedot}

by
   \def\cf{\emph{cf}\onedot} \def\Cf{\emph{Cf}\onedot}


==> rebuttal/README.txt <==

To create a sample CVPR rebuttal pdf, copy the contents of this directory somewhere, and type

 latex egrebuttal

or 

 pdflatex egrebuttal


Make sure to replace the paper title and paper ID in the appropriate places in the tex file.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egrebuttal).

